The Paradox Of Just-in-Time Liquidity in Decentralized Exchanges: More Providers Can Sometimes Mean Less Liquidity

We study Just-in-time (JIT) liquidity provision in blockchain-based decentralized exchanges. A JIT liquidity provider (LP) monitors pending swap orders in public mempools of blockchains to sandwich orders of their choice with liquidity, depositing right before and withdrawing right after the order. Our game-theoretic model with asymmetrically informed agents reveals that a JIT LP's presence does not always enhance liquidity pool depth, as one might expect. While passive LPs face adverse selection by informed arbitrageurs, a JIT LP's ability to detect pending orders for toxic order flow prior to liquidity provision lets them avoid being adversely selected. JIT LPs thus only provide liquidity to uninformed orders and crowd out passive LPs when order volume is not sufficiently elastic to pool depth, possibly reducing overall market liquidity. We show that using a two-tiered fee structure which transfers a part of a JIT LP's fee revenue to passive LPs or allowing for JIT LPs to compete \`{a} la Cournot are potential solutions to mitigate the negative effects of JIT liquidity.

==> text.txt <==
Fix $\mu\in(f,\infty)$. Let $\zeta_U(\mu)$ be the private value shock size such that the uninformed trader's equilibrium swap size is $\mu$. The first-order condition implies that
\begin{align*}
    \zeta_U(\mu) = \frac{1+f}{M_{TC}(\mu)},
\end{align*}
so $\zeta_U(\mu)$ is well-defined. Since $V_0$ is increasing in $\zeta_U$ and $\lim_{\zeta_U\to\infty}V_0=\infty$, there exists a unique value of $\zeta_U\in(1+f,\infty)$ such that $V_C(\mu)=V_0$ under $\zeta_U$; let us denote it $\bar{\zeta}_U(\mu)$. Then $V_C(\mu)\geq V_0$ if and only if $\zeta_U(\mu)\leq\bar{\zeta}_U(\mu)$. The expression for $V_0$ yields
\begin{gather*}
    \bar{\zeta}_U(\mu) = (1+f)\left(1+\frac{V_C(\mu)^2+V_C(\mu)\cdot\sqrt{4+V_C(\mu)^2}}{2}\right).
\end{gather*}
Note that
\begin{align*}
    2 &\leq M_{TC}(\mu)\cdot\left(2+V^2(\mu)+V_C(\mu)\cdot\sqrt{4+V^2(\mu)}\right) \\[0.25\baselineskip]
    \frac{1}{M_{TC}(\mu)} &\leq \frac{2+V^2(\mu)+V_C(\mu)\cdot\sqrt{4+V^2(\mu)}}{2} \\[0.25\baselineskip]
    \zeta_U(\mu) &\leq \bar{\zeta}_U(\mu).
\end{align*}
We now have two cases:
\begin{itemize}
    \item If $M_{TC}(f)\cdot\left(2+V^2(f)+V(f)\cdot\sqrt{4+V^2(f)}\right)\geq 2$, then by Lemma A.13, we always have $\zeta_U(\mu)\leq\bar{\zeta}_U(\mu)$, which corresponds to the first case of the theorem statement.
    \item Note that $M_{TC}(\mu)=O(\mu^{-1/2})$ and $V_C(\mu)=\Omega(\mu^{1/2})$, so it follows that
    \begin{align*}
        \lim_{\mu\to\infty}M_{TC}(f)\cdot\left(2+V^2(f)+V(f)\cdot\sqrt{4+V^2(f)}\right)=\infty.
    \end{align*}
    If $M_{TC}(f)\cdot\left(2+V^2(f)+V(f)\cdot\sqrt{4+V^2(f)}\right)< 2$, then by Lemma A.13 and the above asymptotic analysis, there exists a unique $\mu^\star\in(f,\infty)$ such that $\zeta_U(\mu^\star)=\bar{\zeta}_U(\mu^\star)$. 
    \begin{itemize}
        \item If $\mu<\mu^\star$, then $\zeta_U(\mu)$ $>\bar{\zeta}_U(\mu)$, so $V_C(\mu)<V_0$ under $\zeta_U=\zeta_U(\mu)$: for small trade sizes and thus small shock sizes, we have crowding out.
        \item If $\mu\geq\mu^\star$, then $\zeta_U(\mu)$ $\leq\bar{\zeta}_U(\mu)$, so $V_C(\mu)\geq V_0$ under $\zeta_U=\zeta_U(\mu)$: for large trade sizes and thus large shock sizes, we have complementing.
    \end{itemize}  
    This corresponds to the second case of the theorem statement. 
\end{itemize}
